Compact groups from semi-analytical models of galaxy formation -- V: their assembly channels as a function of the environment

We delved into the assembly pathways and environments of compact groups (CGs) of galaxies using mock catalogues generated from semi-analytical models (SAMs) on the Millennium simulation. We investigate the ability of SAMs to replicate the observed CG environments and whether CGs with different assembly histories tend to inhabit specific cosmic environments. We also analyse whether the environment or the assembly history is more important in tailoring CG properties. We find that about half of the CGs in SAMs are non-embedded systems, 40% are inhabiting loose groups or nodes of filaments, while the rest distribute evenly in filaments and voids, in agreement with observations. We observe that early-assembled CGs preferentially inhabit large galaxy systems (~ 60%), while around 30% remain non-embedded. Conversely, lately-formed CGs exhibit the opposite trend. We also obtain that lately-formed CGs have lower velocity dispersions and larger crossing times than early-formed CGs, but mainly because they are preferentially non-embedded. Those lately-formed CGs that inhabit large systems do not show the same features. Therefore, the environment plays a strong role in these properties for lately-formed CGs. Early-formed CGs are more evolved, displaying larger velocity dispersions, shorter crossing times, and more dominant first-ranked galaxies, regardless of the environment. Finally, the difference in brightness between the two brightest members of CGs is dependent only on the assembly history and not on the environment. CGs residing in diverse environments have undergone varied assembly processes, making them suitable for studying their evolution and the interplay of nature and nurture on their traits.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
